Joint Learning of Probabilistic and Geometric Shaping for Coded Modulation Systems

We introduce a trainable coded modulation scheme that enables joint optimization of the bit-wise mutual information (BMI) through probabilistic shaping, geometric shaping, bit labeling, and demapping for a specific channel model and for a wide range of signal-to-noise ratios (SNRs). Compared to probabilistic amplitude shaping (PAS), the proposed approach is not restricted to symmetric probability distributions, can be optimized for any channel model, and works with any code rate $k/m$, $m$ being the number of bits per channel use and $k$ an integer within the range from $1$ to $m-1$. The proposed scheme enables learning of a continuum of constellation geometries and probability distributions determined by the SNR. Additionally, the PAS architecture with Maxwell-Boltzmann (MB) as shaping distribution was extended with a neural network (NN) that controls the MB shaping of a quadrature amplitude modulation (QAM) constellation according to the SNR, enabling learning of a continuum of MB distributions for QAM. Simulations were performed to benchmark the performance of the proposed joint probabilistic and geometric shaping scheme on additive white Gaussian noise (AWGN) and mismatched Rayleigh block fading (RBF) channels.

==> figs/cap_awgn.csv <==
es_n0,rate
0.0,1.0
0.1,1.0167052511386976
0.2,1.0336016982639353
0.30000000000000004,1.0506892653766313
0.4,1.0679678259011285
0.5,1.0854372028191983
0.6000000000000001,1.1030971688572322
0.7000000000000001,1.1209474467261846
0.8,1.1389877094137466
0.9,1.157217580528085
1.0,1.1756366346923888
1.1,1.1942443979893453
1.2000000000000002,1.213040348454565
1.3,1.2320239166178701
1.4000000000000001,1.2511944860912647
1.5,1.270551394202309
1.6,1.29009393267153
1.7000000000000002,1.309821348332418
1.8,1.3297328438924778
1.9000000000000001,1.3498275787337297
2.0,1.3701046697509862
2.1,1.3905631922261728
2.2,1.4112021807368982
2.3000000000000003,1.432020630097432
2.4000000000000004,1.4530174963302072
2.5,1.4741916976659222
2.6,1.4955421155702884
2.7,1.5170675957954418
2.8000000000000003,1.5387669494540208
2.9000000000000004,1.5606389541138994
3.0,1.5826823549115563
3.1,1.6048958656820589
3.2,1.6272781701036483
3.3000000000000003,1.6498279228549246
3.4000000000000004,1.6725437507826386
3.5,1.6954242540781272
3.6,1.7184680074604504
3.7,1.7416735613643186
3.8000000000000003,1.7650394431309402
3.9000000000000004,1.7885641581999487
4.0,1.8122461913006254
4.1000000000000005,1.836084007640665
4.2,1.8600760540908021
4.3,1.884220760363651
4.4,1.9085165401851802
4.5,1.9329617924572995
4.6000000000000005,1.957554902410094
4.7,1.9822942427423118
4.800000000000001,2.007178174748769
4.9,2.0322050494334056
5.0,2.057373208606795
5.1000000000000005,2.0826809859669697
5.2,2.1081267081625095
5.300000000000001,2.1337086958368916
5.4,2.159425264653181
5.5,2.1852747262982084
5.6000000000000005,2.2112553894654394
5.7,2.237365560815831
5.800000000000001,2.263603545916005
5.9,2.2899676501531707
6.0,2.3164561796262597
6.1000000000000005,2.3430674420128295
6.2,2.3697997474113244
6.300000000000001,2.3966514091583773
6.4,2.42362074462086
6.5,2.450706075962473
6.6000000000000005,2.4779057308847032
6.7,2.505218043342046
6.800000000000001,2.532641354231427
6.9,2.56017401205581
7.0,2.587814373562031
7.1000000000000005,2.6155608043529406
7.2,2.6434116794739633
7.300000000000001,2.6713653839742597
7.4,2.699420313442661
7.5,2.727574874518647
7.6000000000000005,2.755827485378602
7.7,2.7841765761976744
7.800000000000001,2.812620589587558
7.9,2.8411579810105523
8.0,2.869787219170285
8.1,2.8985067863795
8.200000000000001,2.92731517890533
8.3,2.9562109072925096
8.4,2.985192496664971
8.5,3.0142584870063156
8.6,3.043407433419635
8.700000000000001,3.0726379063671923
8.8,3.101948491890458
8.9,3.1313377918110423
9.0,3.1608044239130244
9.1,3.190347022107217
9.200000000000001,3.2199642365779124
9.3,3.249654733912618
9.4,3.279417197215353
9.5,3.3092503262040176
9.600000000000001,3.3391528372923833
9.700000000000001,3.369123463657234
9.8,3.399160955291206
9.9,3.429264079041825
10.0,3.4594316186372978
10.100000000000001,3.489662374699549
10.200000000000001,3.5199551647450367
10.3,3.550308823173837
10.4,3.580722201247504
10.5,3.6111941670561936
10.600000000000001,3.6417236054755295
10.700000000000001,3.672309418113694
10.8,3.7029505232491933
10.9,3.7336458557597654
11.0,3.7643943670428617
11.100000000000001,3.7951950249281556
11.200000000000001,3.8260468135824732
11.3,3.8569487334075903
11.4,3.8878998009312755
11.5,3.9188990486919826
11.600000000000001,3.9499455251175717
11.700000000000001,3.9810382943984175
11.8,4.01217643635529
11.9,4.043359046302322
12.0,4.0745852349054275
12.100000000000001,4.1058541280364835
12.200000000000001,4.137164866623592
12.3,4.168516606497729
12.4,4.19990851823608
12.5,4.231339787002322
12.600000000000001,4.2628096123841654
12.700000000000001,4.2943172082283665
12.8,4.325861802473518
12.9,4.357442636980813
13.0,4.389058967363045
13.100000000000001,4.420710062812059
13.200000000000001,4.452395205924859
13.3,4.484113692528582
13.4,4.515864831504555
13.5,4.5476479446115725
13.600000000000001,4.5794623663086345
13.700000000000001,4.611307443577258
13.8,4.643182535743568
13.9,4.675087014300295
14.0,4.707020262728836
14.100000000000001,4.738981676321524
14.200000000000001,4.770970662004216
14.3,4.802986638159355
14.4,4.835029034449598
14.5,4.867097291642136
14.600000000000001,4.899190861433803
14.700000000000001,4.931309206277083
14.8,4.963451799207096
14.9,4.995618123669663
15.0,5.0278076733505195
15.100000000000001,5.060019952005761
15.200000000000001,5.092254473293596
15.3,5.124510760607467
15.4,5.1567883469105995
15.5,5.189086774572039
15.600000000000001,5.221405595204239
15.700000000000001,5.253744369502227
15.8,5.286102667084417
15.9,5.318480066335092
16.0,5.350876154248603
16.1,5.383290526275313
16.2,5.415722786169327
16.3,5.448172545838017
16.400000000000002,5.4806394251933845
16.5,5.5131230520052705
16.6,5.545623061756441
16.7,5.5781390974995455
16.8,5.610670809715993
16.900000000000002,5.643217856176719
17.0,5.6757799018048845
17.1,5.708356618540499
17.2,5.740947685206965
17.3,5.7735527873795665
17.400000000000002,5.80617161725588
17.5,5.838803873528128
17.6,5.871449261257458
17.7,5.904107491750139
17.8,5.936778282435702
17.900000000000002,5.969461356746964
18.0,6.00215644400198
18.1,6.034863279287882
18.2,6.067581603346602
18.3,6.100311162462472
18.400000000000002,6.133051708351689
18.5,6.165802998053617
18.6,6.198564793823936
18.7,6.231336863029601
18.8,6.264118978045611
18.900000000000002,6.296910916153547
19.0,6.32971245944191
19.1,6.362523394708182
19.200000000000003,6.395343513362639
19.3,6.428172611333863
19.400000000000002,6.461010488975976
19.5,6.493856950977519
19.6,6.526711806272015
19.700000000000003,6.559574867950149
19.8,6.592445953173576
19.900000000000002,6.625324883090332


==> figs/gs_awgn.csv <==
es_n0,rate,se
0.0,0.9726305,4
0.1,0.9879861,4
0.2,1.0023146,4
0.30000000000000004,1.0178552,4
0.4,1.0329156,4
0.5,1.04811,4
0.6000000000000001,1.0616693,4
0.7000000000000001,1.0780249,4
0.8,1.0910287,4
0.9,1.1106186,4
1.0,1.1247787,4
1.1,1.1394348,4
1.2000000000000002,1.155663,4
1.3,1.171947,4
1.4000000000000001,1.1890745,4
1.5,1.2048826,4
1.6,1.221909,4
1.7000000000000002,1.2398901,4
1.8,1.2567716,4
1.9000000000000001,1.275795,4
2.0,1.2927012,4
2.1,1.3116093,4
2.2,1.3306146,4
2.3000000000000003,1.3517146,4
2.4000000000000004,1.3713078,4
2.5,1.3896303,4
2.6,1.4128346,4
2.7,1.4327846,4
2.8000000000000003,1.4528065,4
2.9000000000000004,1.4754734,4
3.0,1.4969082,4
3.1,1.519896,4
3.2,1.5399714,4
3.3000000000000003,1.5626173,4
3.4000000000000004,1.5901761,4
3.5,1.609158,4
3.6,1.6332355,4
3.7,1.6587286,4
3.8000000000000003,1.6786213,4
3.9000000000000004,1.7031574,4
4.0,1.727838,4
4.1000000000000005,1.7491202,4
4.2,1.7769246,4
4.3,1.7995768,4
4.4,1.8227615,4
4.5,1.8448267,4
4.6000000000000005,1.8725743,4
4.7,1.8958812,4
4.800000000000001,1.9215546,4
4.9,1.9448962,4
5.0,1.9694853,4
5.1000000000000005,1.9941835,4
5.2,2.0184057,4
5.300000000000001,2.0442827,4
5.4,2.0689611,4
5.5,2.0979035,4
5.6000000000000005,2.1159472,4
5.7,2.1452687,4
5.800000000000001,2.1681585,4
5.9,2.194868,4
6.0,2.2216382,4
6.1000000000000005,2.2479112,4
6.2,2.265466,4
6.300000000000001,2.297306,4
6.4,2.322972,4
6.5,2.3442476,4
6.6000000000000005,2.3746767,4
6.7,2.3984866,4
6.800000000000001,2.4245083,4
6.9,2.4490874,4
7.0,2.4757543,4
7.1000000000000005,2.5040886,4
7.2,2.5278616,4
7.300000000000001,2.5537653,4
7.4,2.5826316,4
7.5,2.6110594,4
7.6000000000000005,2.6364205,4
7.7,2.6624742,4
7.800000000000001,2.693395,4
7.9,2.7202702,4
8.0,2.7468834,4
8.1,2.7771401,4
8.200000000000001,2.8027775,4
8.3,2.835047,4
8.4,2.8616285,4
8.5,2.8889503,4
8.6,2.9185786,4
8.700000000000001,2.94649,4
8.8,2.9818172,4
8.9,3.0084379,4
9.0,3.0428724,4
9.1,3.0664272,4
9.200000000000001,3.094636,4
9.3,3.1312883,4
9.4,3.1585565,4
9.5,3.1852305,4
9.600000000000001,3.2185926,4
9.700000000000001,3.2484784,4
9.8,3.2790184,4
9.9,3.308996,4
10.0,3.3391058,4
10.100000000000001,3.37035,4
10.200000000000001,3.4041576,4
10.3,3.4357135,4
10.4,3.4561734,4
10.5,3.488305,4
10.600000000000001,3.5226347,4
10.700000000000001,3.5574512,4
10.8,3.585135,4
10.9,3.616777,4
11.0,3.6441174,4
11.100000000000001,3.676324,4
11.200000000000001,3.7060893,4
11.3,3.7328172,4
11.4,3.764571,4
11.5,3.798417,4
11.600000000000001,3.8291438,4
11.700000000000001,3.8549583,4
11.8,3.891036,4
11.9,3.9195235,4
12.0,3.9498606,4
12.100000000000001,3.9761364,4
12.200000000000001,4.0066757,4
12.3,4.0400443,4
12.4,4.068699,4
12.5,4.099521,4
12.600000000000001,4.1274395,4
12.700000000000001,4.155841,4
12.8,4.184427,4
12.9,4.2131233,4
13.0,4.2467804,4
13.100000000000001,4.27033,4
13.200000000000001,4.301746,4
13.3,4.3323927,4
13.4,4.3580303,4
13.5,4.392169,4
13.600000000000001,4.416231,4
13.700000000000001,4.4440937,4
13.8,4.4689407,4
13.9,4.4996047,4
14.0,4.526783,4
14.100000000000001,4.553236,4
14.200000000000001,4.5813465,4
14.3,4.609258,4
14.4,4.6291018,4
14.5,4.646005,4
14.600000000000001,4.6751266,4
14.700000000000001,4.707135,4
14.8,4.7347984,4
14.9,4.764447,4
15.0,4.7927146,4
15.100000000000001,4.8234406,4
15.200000000000001,4.8460817,4
15.3,4.8762975,4
15.4,4.9022436,4
15.5,4.9324346,4
15.600000000000001,4.9562836,4
15.700000000000001,4.982746,4
15.8,5.0109673,4
15.9,5.0339904,4
16.0,5.063784,4
16.1,5.085713,4
16.2,5.1103573,4
16.3,5.1385427,4
16.400000000000002,5.163678,4
16.5,5.1880155,4
16.6,5.212948,4
16.7,5.2362537,4
16.8,5.2597575,4
16.900000000000002,5.283364,4
17.0,5.30781,4
17.1,5.330022,4
17.2,5.351437,4
17.3,5.374338,4
17.400000000000002,5.3967924,4
17.5,5.421371,4
17.6,5.444035,4
17.7,5.4649405,4
17.8,5.4861565,4
17.900000000000002,5.503991,4
18.0,5.5248823,4
18.1,5.541363,4
18.2,5.563441,4
18.3,5.580492,4
18.400000000000002,5.6016936,4
18.5,5.618476,4
18.6,5.6344843,4
18.7,5.653356,4
18.8,5.6693573,4
18.900000000000002,5.6841574,4
19.0,5.7027097,4
19.1,5.718677,4
19.200000000000003,5.7336082,4
19.3,5.746672,4
19.400000000000002,5.760479,4
19.5,5.774871,4
19.6,5.786686,4
19.700000000000003,5.7991443,4
19.8,5.809161,4
19.900000000000002,5.821539,4


==> figs/gs_awgn_ber.csv <==
es_n0,ber
0.0,0.38425153493881226
1.0,0.37122029066085815
2.0,0.328447163105011
3.0,0.30893558263778687
4.0,0.29270291328430176
5.0,0.2769675850868225
6.0,0.25958526134490967
7.0,0.22491663694381714
8.0,0.19598495960235596
9.0,0.16901236772537231
10.0,0.14551156759262085
11.0,0.12124460935592651
12.0,0.09271293878555298
13.0,0.03305286169052124
14.0,0.00018369356791178386
15.0,3.787586122850911e-09
16.0,0.0
17.0,0.0
18.0,0.0
19.0,0.0


==> figs/gs_rbf.csv <==
es_n0,rate,se
5.0,1.1454269313812255,4
6.0,1.3211757087707519,4
7.0,1.5080355262756349,4
8.0,1.7011517143249513,4
9.0,1.9118735694885254,4
10.0,2.141370973587036,4
11.0,2.377704281806946,4
12.0,2.633145079612732,4
13.0,2.8801957416534423,4
14.0,3.1334476566314695,4
15.0,3.3977480363845824,4
16.0,3.6562682676315306,4
17.0,3.9075198698043825,4
18.0,4.137768516540527,4
19.0,4.383682403564453,4
20.0,4.598246612548828,4
21.0,4.790017461776733,4
22.0,4.969724159240723,4
23.0,5.124437665939331,4
24.0,5.263766441345215,4


==> figs/psgs0.50_awgn.csv <==
es_n0,rate,se
0.0,0.9932866,0.5956967
0.1,1.0139403,0.60472846
0.2,1.027802,0.61489415
0.30000000000000004,1.0437186,0.6262541
0.4,1.0625415,0.6388395
0.5,1.0786355,0.65264964
0.6000000000000001,1.0952022,0.66764927
0.7000000000000001,1.1138065,0.68376684
0.8,1.1306496,0.70090294
0.9,1.153981,0.7189326
1.0,1.1680906,0.7377145
1.1,1.1870451,0.7570982
1.2000000000000002,1.20612,0.7769344
1.3,1.2233727,0.7970793
1.4000000000000001,1.242845,0.81740785
1.5,1.2640929,0.8378093
1.6,1.2810123,0.85819507
1.7000000000000002,1.3038929,0.8785002
1.8,1.3216465,0.89867544
1.9000000000000001,1.3417199,0.9186945
2.0,1.3634782,0.9385433
2.1,1.3831785,0.9582186
2.2,1.4027495,0.9777255
2.3000000000000003,1.4262064,0.997077
2.4000000000000004,1.4468405,1.0162873
2.5,1.4660039,1.0353742
2.6,1.4879355,1.0543551
2.7,1.510808,1.0732479
2.8000000000000003,1.5301499,1.0920677
2.9000000000000004,1.5552533,1.1108365
3.0,1.5757108,1.1295643
3.1,1.5982373,1.1482701
3.2,1.6226659,1.1669669
3.3000000000000003,1.643081,1.1856713
3.4000000000000004,1.666414,1.2043958
3.5,1.6839042,1.223156
3.6,1.7092245,1.2419643
3.7,1.7298055,1.2608337
3.8000000000000003,1.759582,1.279778
3.9000000000000004,1.7803326,1.2988071
4.0,1.8046496,1.3179345
4.1000000000000005,1.823477,1.3371687
4.2,1.851388,1.3565192
4.3,1.8733141,1.3759923
4.4,1.8981435,1.3955956
4.5,1.9214654,1.4153309
4.6000000000000005,1.9469345,1.435204
4.7,1.9719753,1.4552121
4.800000000000001,1.9977012,1.475357
4.9,2.0207257,1.4956312
5.0,2.043689,1.5160313
5.1000000000000005,2.0713897,1.5365491
5.2,2.0936747,1.5571728
5.300000000000001,2.1207254,1.577889
5.4,2.1455235,1.5986824
5.5,2.171976,1.619534
5.6000000000000005,2.1920793,1.6404247
5.7,2.2224634,1.6613293
5.800000000000001,2.2465239,1.6822238
5.9,2.2765865,1.7030811
6.0,2.301144,1.7238731
6.1000000000000005,2.3234081,1.7445698
6.2,2.351139,1.7651434
6.300000000000001,2.3794909,1.7855625
6.4,2.4025269,1.8058009
6.5,2.429856,1.8258286
6.6000000000000005,2.4545135,1.8456235
6.7,2.4781587,1.8651614
6.800000000000001,2.5114915,1.8844233
6.9,2.535361,1.9033961
7.0,2.560878,1.9220667
7.1000000000000005,2.5896873,1.9404292
7.2,2.6147625,1.9584818
7.300000000000001,2.6411994,1.9762287
7.4,2.667356,1.9936781
7.5,2.69587,2.0108457
7.6000000000000005,2.7221608,2.0277467
7.7,2.7472308,2.0444055
7.800000000000001,2.7735872,2.0608487
7.9,2.8031704,2.0771065
8.0,2.830984,2.0932078
8.1,2.8567073,2.1091895
8.200000000000001,2.8802114,2.1250854
8.3,2.912675,2.1409278
8.4,2.9370868,2.1567492
8.5,2.9644885,2.1724367
8.6,2.986793,2.169168
8.700000000000001,3.0169768,1.9067264
8.8,3.0565221,1.8935843
8.9,3.085051,1.9115763
9.0,3.1149015,1.9301538
9.1,3.1447043,1.9490743
9.200000000000001,3.1742659,1.968339
9.3,3.202643,1.9879475
9.4,3.2323942,2.0078874
9.5,3.2634418,2.028142
9.600000000000001,3.2890055,2.0486841
9.700000000000001,3.3231263,2.0694742
9.8,3.3481712,2.090475
9.9,3.3804693,2.1116328
10.0,3.4097865,2.1328974
10.100000000000001,3.4423532,2.1542048
10.200000000000001,3.469759,2.1755
10.3,3.499724,2.1967163
10.4,3.5302448,2.2177935
10.5,3.5609598,2.238669
10.600000000000001,3.590229,2.2592907
10.700000000000001,3.6197371,2.279603
10.8,3.6462579,2.299559
10.9,3.6773462,2.3191242
11.0,3.7052884,2.338265
11.100000000000001,3.7379403,2.3569622
11.200000000000001,3.7676103,2.3752031
11.3,3.7941194,2.3929873
11.4,3.8286223,2.4103236
11.5,3.855384,2.4272356
11.600000000000001,3.8844786,2.4437485
11.700000000000001,3.9151387,2.45991
11.8,3.9470177,2.4757648
11.9,3.9726124,2.4913735
12.0,4.0031548,2.5067987
12.100000000000001,4.0333877,2.5221024
12.200000000000001,4.060452,2.5373492
12.3,4.0885105,2.5525937
12.4,4.117945,2.5678744
12.5,4.1493735,2.5832138
12.600000000000001,4.177926,2.5986047
12.700000000000001,4.2073617,2.6140122
12.8,4.2356243,2.6293693
12.9,4.263693,2.6445832
13.0,4.292864,2.6595335
13.100000000000001,4.319292,2.6740909
13.200000000000001,4.353142,2.688129
13.3,4.3773866,2.7015252
13.4,4.4041452,2.7141905
13.5,4.4374704,2.726057
13.600000000000001,4.4643373,2.7370934
13.700000000000001,4.493353,2.747292
13.8,4.523516,2.7566833
13.9,4.5470047,2.7653089
14.0,4.5786195,2.7732258
14.100000000000001,4.6095448,2.7805047
14.200000000000001,4.6340513,2.7872157
14.3,4.664527,2.7934318
14.4,4.6929564,2.799221
14.5,4.717911,2.8046532
14.600000000000001,4.7484484,2.8097892
14.700000000000001,4.77333,2.814693
14.8,4.801723,2.819428
14.9,4.830922,2.824067
15.0,4.855341,2.8286934
15.100000000000001,4.8783846,2.833426
15.200000000000001,4.910141,2.8384056
15.3,4.9331794,2.84381
15.4,4.957804,2.8497906
15.5,4.9792223,2.8563643
15.600000000000001,5.0009856,2.863315
15.700000000000001,5.028831,2.8702164
15.8,5.0559845,2.876667
15.9,5.0835032,2.8824897
16.0,5.107166,2.887723
16.1,5.135834,2.8925047
16.2,5.160795,2.896977
16.3,5.1847653,2.9012442
16.400000000000002,5.2069507,2.9053717
16.5,5.232993,2.9093962
16.6,5.2561007,2.9133358
16.7,5.2804976,2.9171968
16.8,5.3002872,2.9209795
16.900000000000002,5.3224254,2.9246778
17.0,5.3429923,2.9282866
17.1,5.3675547,2.9318
17.2,5.388928,2.9352074
17.3,5.4129343,2.9385056
17.400000000000002,5.430946,2.9416895
17.5,5.4541316,2.9447541
17.6,5.4737287,2.9476938
17.7,5.492964,2.950511
17.8,5.515128,2.9532022
17.900000000000002,5.531313,2.9557667
18.0,5.54989,2.9582047
18.1,5.566445,2.9605217
18.2,5.5872407,2.9627204
18.3,5.607535,2.9648008
18.400000000000002,5.621223,2.9667697
18.5,5.641789,2.9686298
18.6,5.6532407,2.970388
18.7,5.6732893,2.9720469
18.8,5.688154,2.9736123
18.900000000000002,5.703179,2.9750905
19.0,5.7188096,2.9764853
19.1,5.732383,2.9778028
19.200000000000003,5.746712,2.9790444
19.3,5.758997,2.9802184
19.400000000000002,5.7718916,2.9813304
19.5,5.783066,2.9823813
19.6,5.7950463,2.9833755
19.700000000000003,5.8058615,2.9843187
19.8,5.8183727,2.9852114
19.900000000000002,5.829287,2.986061


==> figs/psgs0.50_awgn_ber.csv <==
es_n0,ber
0.0,0.003973782062530518
1.0,0.003989219665527344
2.0,0.005526721477508545
3.0,0.0055966973304748535
4.0,0.004447519779205322
5.0,0.003657400608062744
6.0,0.0025035738945007324
7.0,0.0012350678443908691
8.0,0.00033232569694519043
9.0,0.0
10.0,0.0
11.0,0.0
12.0,0.0
13.0,0.0
14.0,0.0
15.0,0.0
16.0,0.0
17.0,0.0
18.0,0.0
19.0,0.0


==> figs/psgs0.50_rbf.csv <==
es_n0,rate,se
5.0,1.1621245336532593,1.6675949
6.0,1.3320267248153685,1.7311683
7.0,1.51662344455719,1.8491621
8.0,1.717666654586792,2.0208468
9.0,1.930668272972107,2.2243862
10.0,2.1448490715026853,2.4227834
11.0,2.380477204322815,2.5797286
12.0,2.6301767587661744,2.6819825
13.0,2.88493793964386,2.7441401
14.0,3.1496007871627807,2.786559
15.0,3.4231717872619627,2.8202477
16.0,3.664158797264099,2.8492808
17.0,3.9321030807495116,2.875103
18.0,4.167937135696411,2.89825
19.0,4.398909540176391,2.9187837
20.0,4.611495809555054,2.9365172
21.0,4.810209951400757,2.951283
22.0,4.989222040176392,2.9631
23.0,5.141755800247193,2.9722257
24.0,5.284662075042725,2.9790754


==> figs/psgs0.66_awgn.csv <==
es_n0,rate,se
0.0,0.9928993,0.4913602
0.1,1.010168,0.50307703
0.2,1.0276923,0.51453805
0.30000000000000004,1.0445925,0.52677417
0.4,1.0628934,0.5404959
0.5,1.0808077,0.55614257
0.6000000000000001,1.0969999,0.5739198
0.7000000000000001,1.1125556,0.59382296
0.8,1.1328144,0.61567426
0.9,1.1506914,0.639148
1.0,1.1664973,0.66382265
1.1,1.1861857,0.6892283
1.2000000000000002,1.2052019,0.71489596
1.3,1.2274743,0.74039507
1.4000000000000001,1.2446074,0.76536965
1.5,1.2633417,0.7895489
1.6,1.2830665,0.81275725
1.7000000000000002,1.3056927,0.83490944
1.8,1.322858,0.8559947
1.9000000000000001,1.3385365,0.876071
2.0,1.3654484,0.8952439
2.1,1.384387,0.9136517
2.2,1.4030364,0.931458
2.3000000000000003,1.4240212,0.9488361
2.4000000000000004,1.4439164,0.96596146
2.5,1.4668907,0.9830034
2.6,1.4889681,1.0001273
2.7,1.50999,1.0174782
2.8000000000000003,1.531421,1.035191
2.9000000000000004,1.5528244,1.0533769
3.0,1.5756149,1.0721273
3.1,1.5967733,1.0915134
3.2,1.6209159,1.111582
3.3000000000000003,1.6384711,1.13236
3.4000000000000004,1.6665525,1.1538539
3.5,1.6872755,1.1760466
3.6,1.7109532,1.19891
3.7,1.7356629,1.2223973
3.8000000000000003,1.756651,1.2464545
3.9000000000000004,1.7812535,1.2710192
4.0,1.8035394,1.2960265
4.1000000000000005,1.8233842,1.3214116
4.2,1.8509549,1.3471098
4.3,1.8754236,1.3730645
4.4,1.8998,1.3992248
4.5,1.922044,1.4255452
4.6000000000000005,1.9466023,1.4519956
4.7,1.9735531,1.4785459
4.800000000000001,1.9973269,1.5051816
4.9,2.024508,1.5318911
5.0,2.0476227,1.558672
5.1000000000000005,2.0696495,1.585526
5.2,2.10042,1.6124585
5.300000000000001,2.1261554,1.6394787
5.4,2.1490293,1.6665957
5.5,2.1778014,1.6938152
5.6000000000000005,2.2040396,1.7211459
5.7,2.2283137,1.7485888
5.800000000000001,2.2547035,1.7761421
5.9,2.2798955,1.8037999
6.0,2.308415,1.831552
6.1000000000000005,2.3357625,1.8593795
6.2,2.3602965,1.8872626
6.300000000000001,2.3898993,1.9151778
6.4,2.4155617,1.9430947
6.5,2.4424229,1.9709873
6.6000000000000005,2.469842,1.9988244
6.7,2.4979424,2.0265756
6.800000000000001,2.5232635,2.054215
6.9,2.5497007,2.0817184
7.0,2.5797746,2.1090627
7.1000000000000005,2.6098335,2.1362314
7.2,2.6367464,2.1632113
7.300000000000001,2.6605988,2.1899967
7.4,2.6905227,2.2165828
7.5,2.7199235,2.2429714
7.6000000000000005,2.7451296,2.2691674
7.7,2.7730684,2.2951794
7.800000000000001,2.8034527,2.3210182
7.9,2.8325415,2.3466983
8.0,2.861293,2.3722358
8.1,2.8888714,2.3976464
8.200000000000001,2.919035,2.4229484
8.3,2.9470415,2.4481587
8.4,2.9766376,2.4732919
8.5,3.0089345,2.4983635
8.6,3.0336695,2.5233884
8.700000000000001,3.0653825,2.5483747
8.8,3.095561,2.5733366
8.9,3.1227717,2.598279
9.0,3.1526031,2.6232047
9.1,3.1806679,2.648119
9.200000000000001,3.2107182,2.67302
9.3,3.2397962,2.6979027
9.4,3.270451,2.722762
9.5,3.3000782,2.74759
9.600000000000001,3.3298888,2.7723732
9.700000000000001,3.3598585,2.7971
9.8,3.3896012,2.8217554
9.9,3.4148834,2.8463206
10.0,3.4479375,2.8707767
10.100000000000001,3.474543,2.8951044
10.200000000000001,3.5071616,2.9192781
10.3,3.5366213,2.9432793
10.4,3.5652876,2.9670844
10.5,3.5950623,2.9906669
10.600000000000001,3.6266134,3.0140061
10.700000000000001,3.6562514,3.0370774
10.8,3.6903992,3.0598588
10.9,3.7194262,3.0823302
11.0,3.747841,3.1044674
11.100000000000001,3.780923,3.126255
11.200000000000001,3.808865,3.1476698
11.3,3.8379855,3.1687007
11.4,3.869834,3.1893296
11.5,3.899767,3.2095447
11.600000000000001,3.9289236,3.2293344
11.700000000000001,3.960096,3.2486897
11.8,3.9898992,3.267603
11.9,4.0198784,3.286069
12.0,4.047883,3.3040853
12.100000000000001,4.075728,3.32165
12.200000000000001,4.109733,3.3387623
12.3,4.1381454,3.355424
12.4,4.165692,3.3716402
12.5,4.198238,3.3874135
12.600000000000001,4.225885,3.4027534
12.700000000000001,4.2578025,3.417665
12.8,4.2863965,3.4321585
12.9,4.3146915,3.4462423
13.0,4.345414,3.4599314
13.100000000000001,4.3737874,3.4732366
13.200000000000001,4.4018126,3.4861703
13.3,4.4304447,3.4987502
13.4,4.460695,3.510992
13.5,4.4887714,3.5229168
13.600000000000001,4.518548,3.5345473
13.700000000000001,4.5428796,3.545909
13.8,4.572294,3.557032
13.9,4.6056204,3.5679636
14.0,4.6314106,3.5787477
14.100000000000001,4.659766,3.5894504
14.200000000000001,4.683219,3.600152
14.3,4.713941,3.6109514
14.4,4.7411485,3.621964
14.5,4.771706,3.6333122
14.600000000000001,4.793477,3.645112
14.700000000000001,4.821122,3.657432
14.8,4.84744,3.67026
14.9,4.872778,3.6834617
15.0,4.900538,3.6967845
15.100000000000001,4.920707,3.7099094
15.200000000000001,4.95274,3.722526
15.3,4.978421,3.7344165
15.4,5.0055947,3.745481
15.5,5.033333,3.7557344
15.600000000000001,5.0558157,3.7652607
15.700000000000001,5.0794396,3.7741785
15.8,5.1060457,3.7826023
15.9,5.131166,3.7906375
16.0,5.1555514,3.798369
16.1,5.1772594,3.8058586
16.2,5.203016,3.8131518
16.3,5.227194,3.8202844
16.400000000000002,5.248164,3.8272777
16.5,5.269944,3.834146
16.6,5.298046,3.8408942
16.7,5.316773,3.8475285
16.8,5.3389497,3.8540478
16.900000000000002,5.36248,3.8604507
17.0,5.383826,3.8667307
17.1,5.403752,3.8728833
17.2,5.4228086,3.8789015
17.3,5.442827,3.884779
17.400000000000002,5.465495,3.8905082
17.5,5.481954,3.8960834
17.6,5.502153,3.9014974
17.7,5.519647,3.9067426
17.8,5.538685,3.9118142
17.900000000000002,5.5583477,3.9167075
18.0,5.574896,3.9214196
18.1,5.5929656,3.9259472
18.2,5.609934,3.9302864
18.3,5.624567,3.9344416
18.400000000000002,5.6437535,3.9384089
18.5,5.6580935,3.9421906
18.6,5.6740565,3.945784
18.7,5.6901903,3.9492025
18.8,5.7017035,3.9524398
18.900000000000002,5.7178993,3.9555058
19.0,5.731401,3.958403
19.1,5.7430115,3.9611382
19.200000000000003,5.7586446,3.9637146
19.3,5.7708583,3.9661412
19.400000000000002,5.7825427,3.9684234
19.5,5.7930923,3.9705691
19.6,5.806157,3.97258
19.700000000000003,5.8154593,3.9744682
19.8,5.8272552,3.9762354
19.900000000000002,5.8360815,3.9778914


==> figs/psgs0.66_awgn_ber.csv <==
es_n0,ber
0.0,7.153749465942383e-05
1.0,6.614412580217633e-05
2.0,0.00020572543144226074
3.0,8.38107532925076e-05
4.0,8.236865202585855e-05
5.0,0.0001278784539964464
6.0,0.0001862181557549371
7.0,0.00029618399483816963
8.0,0.0002014257691123269
9.0,8.610316685267859e-05
10.0,2.244302818367072e-05
11.0,2.6431370738358003e-06
12.0,0.0
13.0,0.0
14.0,0.0
15.0,0.0
16.0,0.0
17.0,0.0
18.0,0.0
19.0,0.0


==> figs/psgs0.66_rbf.csv <==
es_n0,rate,se
5.0,1.1651033353805542,1.7306628
6.0,1.3426051807403565,1.8984287
7.0,1.5324361896514893,2.134223
8.0,1.7295390892028808,2.4214664
9.0,1.9383006715774536,2.7504416
10.0,2.1625049114227295,3.0804281
11.0,2.3901813936233522,3.358098
12.0,2.6300950813293458,3.5646234
13.0,2.8908468198776247,3.7057896
14.0,3.1533168077468874,3.7970529
15.0,3.4119966077804564,3.855371
16.0,3.6806328868865967,3.8937407
17.0,3.938938102722168,3.9200783
18.0,4.183856363296509,3.938757
19.0,4.411030950546265,3.9522405
20.0,4.6272636413574215,3.9620495
21.0,4.830811901092529,3.969213
22.0,5.0080329704284665,3.9744577
23.0,5.160390958786011,3.9783149
24.0,5.286965599060059,3.981166


==> figs/psqam_awgn.csv <==
es_n0,rate,se
0.0,0.9916369,0.55312085
0.1,1.0091748,0.56937695
0.2,1.0232385,0.58563113
0.30000000000000004,1.0456579,0.60200787
0.4,1.0580262,0.618587
0.5,1.0783868,0.63540864
0.6000000000000001,1.0933591,0.65249014
0.7000000000000001,1.1150136,0.66983676
0.8,1.1305997,0.68744516
0.9,1.1528964,0.70531225
1.0,1.1697181,0.7234361
1.1,1.1846527,0.7418177
1.2000000000000002,1.2018193,0.760463
1.3,1.2187437,0.77937603
1.4000000000000001,1.2437885,0.7985649
1.5,1.2589866,0.8180337
1.6,1.2812154,0.8377869
1.7000000000000002,1.30106,0.8578205
1.8,1.3213086,0.87812805
1.9000000000000001,1.3394886,0.89869785
2.0,1.3630488,0.9195118
2.1,1.3799447,0.9405465
2.2,1.402306,0.961777
2.3000000000000003,1.4213905,0.9831729
2.4000000000000004,1.4442624,1.0047045
2.5,1.4628173,1.0263412
2.6,1.4893783,1.0480545
2.7,1.5074763,1.0698178
2.8000000000000003,1.5280085,1.0916085
2.9000000000000004,1.5508261,1.1134086
3.0,1.5723835,1.1352029
3.1,1.599982,1.1569827
3.2,1.620871,1.1787446
3.3000000000000003,1.6374028,1.2004883
3.4000000000000004,1.6632423,1.2222202
3.5,1.686929,1.2439477
3.6,1.7112702,1.2656837
3.7,1.731433,1.2874415
3.8000000000000003,1.7554812,1.309241
3.9000000000000004,1.7782404,1.3310993
4.0,1.8009589,1.3530357
4.1000000000000005,1.8287804,1.3750701
4.2,1.8512518,1.3972228
4.3,1.8730854,1.419512
4.4,1.8996598,1.4419551
4.5,1.9264963,1.4645698
4.6000000000000005,1.9468086,1.4873703
4.7,1.9771512,1.5103695
4.800000000000001,1.9973805,1.5335774
4.9,2.0214934,1.557004
5.0,2.0495563,1.5806558
5.1000000000000005,2.0726056,1.6045358
5.2,2.1006556,1.6286454
5.300000000000001,2.1240869,1.6529853
5.4,2.1529737,1.6775522
5.5,2.1755452,1.7023406
5.6000000000000005,2.2029705,1.7273445
5.7,2.2272863,1.7525544
5.800000000000001,2.2554536,1.7779608
5.9,2.280714,1.8035498
6.0,2.3054528,1.8293092
6.1000000000000005,2.3333821,1.855226
6.2,2.3604105,1.8812845
6.300000000000001,2.3899937,1.9074712
6.4,2.4157846,1.9337711
6.5,2.4412458,1.9601712
6.6000000000000005,2.4709363,1.9866567
6.7,2.497004,2.013217
6.800000000000001,2.5231,2.039843
6.9,2.5546083,2.0665293
7.0,2.5761614,2.0932665
7.1000000000000005,2.6085818,2.1200552
7.2,2.6310184,2.1468945
7.300000000000001,2.6651063,2.1737852
7.4,2.6923828,2.2007308
7.5,2.7191706,2.2277374
7.6000000000000005,2.745347,2.254809
7.7,2.7778773,2.2819448
7.800000000000001,2.807973,2.3091478
7.9,2.8294258,2.336409
8.0,2.861177,2.363717
8.1,2.890354,2.3910499
8.200000000000001,2.919719,2.4183798
8.3,2.9470174,2.4456668
8.4,2.97662,2.4728665
8.5,3.0073142,2.4999285
8.6,3.0307145,2.5267992
8.700000000000001,3.0646434,2.5534272
8.8,3.0898876,2.5797634
8.9,3.1246567,2.6057668
9.0,3.1505222,2.631404
9.1,3.1784887,2.656652
9.200000000000001,3.2112126,2.6814995
9.3,3.2414293,2.7059355
9.4,3.2708411,2.7299685
9.5,3.2999125,2.7536058
9.600000000000001,3.3300395,2.7768579
9.700000000000001,3.3598466,2.7997417
9.8,3.3878107,2.8222747
9.9,3.416052,2.844473
10.0,3.4488964,2.8663497
10.100000000000001,3.4749336,2.8879232
10.200000000000001,3.5060353,2.9092026
10.3,3.5414162,2.930203
10.4,3.5694866,2.9509292
10.5,3.5986347,2.9713912
10.600000000000001,3.6301622,2.9915938
10.700000000000001,3.6609578,3.011541
10.8,3.6858454,3.0312362
10.9,3.7206373,3.050682
11.0,3.7464538,3.069878
11.100000000000001,3.7771833,3.0888286
11.200000000000001,3.805613,3.10753
11.3,3.8340902,3.1259847
11.4,3.8673158,3.1441917
11.5,3.8940253,3.1621537
11.600000000000001,3.924364,3.179865
11.700000000000001,3.9580626,3.1973324
11.8,3.9874005,3.2145529
11.9,4.0151978,3.2315273
12.0,4.041566,3.248258
12.100000000000001,4.074956,3.2647462
12.200000000000001,4.1080313,3.2809906
12.3,4.133308,3.296997
12.4,4.165731,3.3127646
12.5,4.194009,3.3282976
12.600000000000001,4.222862,3.3435965
12.700000000000001,4.2516756,3.3586655
12.8,4.283144,3.3735056
12.9,4.3084784,3.3881207
13.0,4.341597,3.402515
13.100000000000001,4.3687077,3.4166918
13.200000000000001,4.393361,3.4306526
13.3,4.4240627,3.4444013
13.4,4.452437,3.4579449
13.5,4.4809637,3.47128
13.600000000000001,4.509651,3.4844189
13.700000000000001,4.540411,3.4973583
13.8,4.568083,3.510106
13.9,4.59234,3.5226636
14.0,4.619298,3.5350375
14.100000000000001,4.6529417,3.5472279
14.200000000000001,4.679591,3.5592437
14.3,4.7065682,3.571083
14.4,4.7320533,3.5827541
14.5,4.7593064,3.5942578
14.600000000000001,4.7852454,3.6055994
14.700000000000001,4.8143406,3.6167808
14.8,4.8408113,3.6278062
14.9,4.868818,3.6386786
15.0,4.8951783,3.6493993
15.100000000000001,4.9201164,3.6599712
15.200000000000001,4.942801,3.6703973
15.3,4.967598,3.6806784
15.4,4.9950542,3.6908174
15.5,5.020827,3.7008147
15.600000000000001,5.045786,3.7106695
15.700000000000001,5.0668707,3.7203832
15.8,5.0961246,3.7299562
15.9,5.1159773,3.739388
16.0,5.140963,3.7486753
16.1,5.166872,3.7578192
16.2,5.190083,3.7668147
16.3,5.2121606,3.775661
16.400000000000002,5.2307057,3.7843537
16.5,5.257911,3.7928925
16.6,5.280847,3.80127
16.7,5.3020535,3.809484
16.8,5.3209996,3.8175292
16.900000000000002,5.3425775,3.8254027
17.0,5.3640094,3.8330984
17.1,5.386217,3.8406105
17.2,5.404946,3.8479338
17.3,5.4258027,3.8550663
17.400000000000002,5.4434133,3.8619995
17.5,5.4636984,3.8687305
17.6,5.4831657,3.8752546
17.7,5.500532,3.8815699
17.8,5.5205398,3.8876677
17.900000000000002,5.537633,3.8935518
18.0,5.5579853,3.8992147
18.1,5.5726604,3.9046578
18.2,5.5906267,3.9098792
18.3,5.607142,3.914877
18.400000000000002,5.625186,3.919654
18.5,5.6389513,3.92421
18.6,5.654753,3.9285479
18.7,5.6668754,3.932675
18.8,5.6832776,3.936585
18.900000000000002,5.6973,3.940292
19.0,5.711822,3.9437976
19.1,5.7257123,3.947105
19.200000000000003,5.7381716,3.9502234
19.3,5.7528343,3.9531593
19.400000000000002,5.764616,3.9559188
19.5,5.77617,3.958509
19.6,5.7881675,3.9609385
19.700000000000003,5.79941,3.9632134
19.8,5.80905,3.965344
19.900000000000002,5.8209543,3.9673362


==> figs/psqam_awgn_ber.csv <==
es_n0,ber
0.0,0.0004074275493621826
1.0,0.0004120171070098877
2.0,0.0004222691059112549
3.0,0.0005887448787689209
4.0,0.0003996888796488444
5.0,0.00029630661010742186
6.0,0.0002056285738945007
7.0,0.00022900104522705075
8.0,0.00019666552543640137
9.0,0.00012916326522827146
10.0,2.2204355760054147e-05
11.0,1.0301669438680018e-06
12.0,0.0
13.0,0.0
14.0,0.0
15.0,0.0
16.0,0.0
17.0,0.0
18.0,0.0
19.0,0.0


==> figs/psqam_rbf.csv <==
es_n0,rate,se
5.0,1.1486924886703491,1.2868097
6.0,1.3140269422531128,1.474498
7.0,1.5038552331924437,1.7084601
8.0,1.6929483604431153,1.982733
9.0,1.9036043691635132,2.2801585
10.0,2.1256821537017823,2.5764365
11.0,2.3693570566177367,2.849759
12.0,2.623675866127014,3.0869555
13.0,2.8678658533096315,3.2835221
14.0,3.1356145429611204,3.4413543
15.0,3.3968481397628785,3.566052
16.0,3.6428416633605956,3.6642442
17.0,3.885918083190918,3.7417245
18.0,4.134869260787964,3.8027763
19.0,4.361832818984985,3.8504066
20.0,4.569269924163819,3.886901
21.0,4.768712997436523,3.9142666
22.0,4.941387834548951,3.9343915
23.0,5.097998933792114,3.9489865
24.0,5.234244785308838,3.959509


==> figs/qam_awgn.csv <==
es_n0,rate,se
0.0,0.8412876,4.0
0.1,0.8575759,4.0
0.2,0.8740926,4.0
0.30000000000000004,0.886899,4.0
0.4,0.904716,4.0
0.5,0.9184327,4.0
0.6000000000000001,0.929173,4.0
0.7000000000000001,0.94949627,4.0
0.8,0.9674592,4.0
0.9,0.9827776,4.0
1.0,1.0019212,4.0
1.1,1.0170326,4.0
1.2000000000000002,1.0319562,4.0
1.3,1.0495925,4.0
1.4000000000000001,1.0668874,4.0
1.5,1.0810037,4.0
1.6,1.1037269,4.0
1.7000000000000002,1.1192508,4.0
1.8,1.1406527,4.0
1.9000000000000001,1.1549869,4.0
2.0,1.1756487,4.0
2.1,1.1919641,4.0
2.2,1.2079525,4.0
2.3000000000000003,1.2292066,4.0
2.4000000000000004,1.2481399,4.0
2.5,1.2630291,4.0
2.6,1.2858548,4.0
2.7,1.3038998,4.0
2.8000000000000003,1.3268347,4.0
2.9000000000000004,1.3469057,4.0
3.0,1.3645115,4.0
3.1,1.3885016,4.0
3.2,1.4061756,4.0
3.3000000000000003,1.4253674,4.0
3.4000000000000004,1.4479089,4.0
3.5,1.468811,4.0
3.6,1.4888039,4.0
3.7,1.512526,4.0
3.8000000000000003,1.53196,4.0
3.9000000000000004,1.5533743,4.0
4.0,1.5747638,4.0
4.1000000000000005,1.5963278,4.0
4.2,1.6234899,4.0
4.3,1.6394801,4.0
4.4,1.6629763,4.0
4.5,1.6886048,4.0
4.6000000000000005,1.7075796,4.0
4.7,1.7324276,4.0
4.800000000000001,1.7564926,4.0
4.9,1.7833581,4.0
5.0,1.8045921,4.0
5.1000000000000005,1.8191967,4.0
5.2,1.8468447,4.0
5.300000000000001,1.8744283,4.0
5.4,1.8975778,4.0
5.5,1.9208007,4.0
5.6000000000000005,1.9471288,4.0
5.7,1.9720268,4.0
5.800000000000001,1.997169,4.0
5.9,2.019902,4.0
6.0,2.0451164,4.0
6.1000000000000005,2.073284,4.0
6.2,2.0935364,4.0
6.300000000000001,2.123493,4.0
6.4,2.1472254,4.0
6.5,2.1688998,4.0
6.6000000000000005,2.1997447,4.0
6.7,2.2273595,4.0
6.800000000000001,2.252277,4.0
6.9,2.2815921,4.0
7.0,2.304074,4.0
7.1000000000000005,2.3319468,4.0
7.2,2.3592813,4.0
7.300000000000001,2.3903449,4.0
7.4,2.417539,4.0
7.5,2.4424284,4.0
7.6000000000000005,2.4663928,4.0
7.7,2.495106,4.0
7.800000000000001,2.5284476,4.0
7.9,2.5533612,4.0
8.0,2.5822053,4.0
8.1,2.6082237,4.0
8.200000000000001,2.6389906,4.0
8.3,2.6689422,4.0
8.4,2.692702,4.0
8.5,2.726731,4.0
8.6,2.7534652,4.0
8.700000000000001,2.7836542,4.0
8.8,2.8118885,4.0
8.9,2.8423269,4.0
9.0,2.8706007,4.0
9.1,2.901592,4.0
9.200000000000001,2.9266748,4.0
9.3,2.9580517,4.0
9.4,2.9895196,4.0
9.5,3.0180612,4.0
9.600000000000001,3.0502577,4.0
9.700000000000001,3.0741231,4.0
9.8,3.1077218,4.0
9.9,3.14068,4.0
10.0,3.168032,4.0
10.100000000000001,3.2001767,4.0
10.200000000000001,3.2261362,4.0
10.3,3.2616982,4.0
10.4,3.2934644,4.0
10.5,3.3222969,4.0
10.600000000000001,3.345236,4.0
10.700000000000001,3.37954,4.0
10.8,3.412827,4.0
10.9,3.4446363,4.0
11.0,3.4704585,4.0
11.100000000000001,3.5008616,4.0
11.200000000000001,3.5367548,4.0
11.3,3.5654006,4.0
11.4,3.5930023,4.0
11.5,3.6264355,4.0
11.600000000000001,3.6604571,4.0
11.700000000000001,3.6883132,4.0
11.8,3.717622,4.0
11.9,3.749283,4.0
12.0,3.7811818,4.0
12.100000000000001,3.8071659,4.0
12.200000000000001,3.8397014,4.0
12.3,3.8732982,4.0
12.4,3.9033031,4.0
12.5,3.931638,4.0
12.600000000000001,3.9634447,4.0
12.700000000000001,3.9908319,4.0
12.8,4.0215263,4.0
12.9,4.05538,4.0
13.0,4.0863647,4.0
13.100000000000001,4.114435,4.0
13.200000000000001,4.146364,4.0
13.3,4.17685,4.0
13.4,4.2045074,4.0
13.5,4.2371264,4.0
13.600000000000001,4.264141,4.0
13.700000000000001,4.2960596,4.0
13.8,4.3272896,4.0
13.9,4.3535485,4.0
14.0,4.385133,4.0
14.100000000000001,4.416117,4.0
14.200000000000001,4.446456,4.0
14.3,4.4748373,4.0
14.4,4.5047245,4.0
14.5,4.5320573,4.0
14.600000000000001,4.562276,4.0
14.700000000000001,4.5856857,4.0
14.8,4.6217165,4.0
14.9,4.647792,4.0
15.0,4.6783657,4.0
15.100000000000001,4.7056365,4.0
15.200000000000001,4.7364154,4.0
15.3,4.763503,4.0
15.4,4.7936163,4.0
15.5,4.8181677,4.0
15.600000000000001,4.846509,4.0
15.700000000000001,4.8756065,4.0
15.8,4.9065557,4.0
15.9,4.9345098,4.0
16.0,4.96091,4.0
16.1,4.9892592,4.0
16.2,5.0167203,4.0
16.3,5.040019,4.0
16.400000000000002,5.0663314,4.0
16.5,5.0990143,4.0
16.6,5.1220207,4.0
16.7,5.1510415,4.0
16.8,5.174593,4.0
16.900000000000002,5.199004,4.0
17.0,5.2244444,4.0
17.1,5.2473693,4.0
17.2,5.2733455,4.0
17.3,5.298572,4.0
17.400000000000002,5.326576,4.0
17.5,5.3484483,4.0
17.6,5.3699045,4.0
17.7,5.3937283,4.0
17.8,5.4174495,4.0
17.900000000000002,5.43827,4.0
18.0,5.45769,4.0
18.1,5.482713,4.0
18.2,5.5013866,4.0
18.3,5.5221276,4.0
18.400000000000002,5.5458245,4.0
18.5,5.561601,4.0
18.6,5.5791464,4.0
18.7,5.601307,4.0
18.8,5.6180487,4.0
18.900000000000002,5.6370945,4.0
19.0,5.656211,4.0
19.1,5.673527,4.0
19.200000000000003,5.688271,4.0
19.3,5.7038083,4.0
19.400000000000002,5.7204175,4.0
19.5,5.734343,4.0
19.6,5.7497396,4.0
19.700000000000003,5.763513,4.0
19.8,5.7754283,4.0
19.900000000000002,5.7896676,4.0


==> figs/qam_awgn_ber.csv <==
es_n0,ber
0.0,0.42141395807266235
1.0,0.407381534576416
2.0,0.39254939556121826
3.0,0.3736616373062134
4.0,0.3523487448692322
5.0,0.3285374045372009
6.0,0.3025362491607666
7.0,0.2751990556716919
8.0,0.24809801578521729
9.0,0.22089391946792603
10.0,0.19443708658218384
11.0,0.16795486211776733
12.0,0.1408534049987793
13.0,0.10833525657653809
14.0,0.021407008171081543
15.0,9.819416696809994e-06
16.0,0.0
17.0,0.0
18.0,0.0
19.0,0.0


==> figs/qam_rbf.csv <==
es_n0,rate,se
5.0,1.0539062118530274,4
6.0,1.2202331352233886,4
7.0,1.4044287204742432,4
8.0,1.5983813190460205,4
9.0,1.8121441745758056,4
10.0,2.023268852233887,4
11.0,2.2575988245010374,4
12.0,2.499051456451416,4
13.0,2.7469346570968627,4
14.0,2.9988086223602295,4
15.0,3.2668562841415407,4
16.0,3.5253178691864013,4
17.0,3.779784846305847,4
18.0,4.027679023742675,4
19.0,4.262948055267334,4
20.0,4.493743257522583,4
21.0,4.7095154190063475,4
22.0,4.890975847244262,4
23.0,5.074728736877441,4
24.0,5.212740516662597,4

